Quantum Anomaly Detection in network traffic using Variational Quantum Classifiers

The increasingly complex cybersecurity landscape requires more advanced network anomaly detection systems. Although, classical machine learning models are known to be effective, they reach computational bottlenecks when processing high-dimensional data. This study investigates the potential of Quantum Machine Learning (QML) for network traffic anomaly detection by evaluating four distinct Variational Quantum Classifier (VQC) architectures. A synthetic network traffic dataset is generated for the evaluations. The VQC models systematically varied feature encoding methods, parameterized ansatz circuits, quantum neural network types, and classical optimizers. Experimental results show that a trade-off exists between circuit expressivity and optimization stability. Deeper circuits (VQC-4) achieved higher accuracy of upto 89.0\%, while simultaneously being sensitive to training conditions. A shallower variant (VQC-1) under performed, although it had consistent and stable optimization curves. Class-dependent biases were also observed such as in VQC-2, where the model struggled to find an effective decision boundary, and produced a large number of false negatives. The best performing model in this study (VQC-3) combined ZFeatureMap with RealAmplitudes ansatz, optimized using ADAM. Comparative analysis against classical machine learning models such as Support Vector Machine and Random Forest reveal a performance gap, where classical models are able to achieve perfect classification performance on the synthetic data. It is concluded that classical algorithms remain dominant in their ability to classify structured data with relatively simple class separations. However, due to the observed potential of certain VQC configurations to learn decision boundaries to classify data, their utility for future applications in noisier, higher-dimensional problems is highlighted.

==> source_data/VQC-Model-1-Loss-Curve_digitized_approx.csv <==
iteration,estimated_loss_digitized_from_original_plot
0.000000000000000000e+00,9.147887323943661997e-01
1.000000000000000000e+00,9.232394366197183011e-01
2.000000000000000000e+00,8.957746478873238605e-01
3.000000000000000000e+00,9.225352112676056260e-01
4.000000000000000000e+00,9.492957746478872805e-01
5.000000000000000000e+00,9.468309859154928620e-01
6.000000000000000000e+00,9.232394366197183011e-01
7.000000000000000000e+00,9.169014084507042250e-01
8.000000000000000000e+00,9.147887323943661997e-01
9.000000000000000000e+00,9.119718309859154992e-01
1.000000000000000000e+01,8.936619718309858351e-01
1.100000000000000000e+01,8.880281690140844342e-01
1.200000000000000000e+01,8.880281690140844342e-01
1.300000000000000000e+01,8.859154929577464088e-01
1.400000000000000000e+01,8.669014084507041806e-01
1.500000000000000000e+01,8.464788732394366022e-01
1.600000000000000000e+01,8.355633802816900824e-01
1.700000000000000000e+01,7.852112676056337559e-01
1.800000000000000000e+01,7.654929577464788526e-01
1.900000000000000000e+01,7.352112676056338225e-01
2.000000000000000000e+01,7.323943661971831220e-01
2.100000000000000000e+01,7.316901408450704469e-01
2.200000000000000000e+01,7.267605633802817211e-01
2.300000000000000000e+01,7.246478873239436957e-01
2.400000000000000000e+01,7.056338028169013565e-01
2.500000000000000000e+01,7.042253521126761173e-01
2.600000000000000000e+01,7.028169014084506561e-01
2.700000000000000000e+01,6.999999999999999556e-01
2.800000000000000000e+01,6.929577464788732044e-01
2.900000000000000000e+01,6.908450704225352901e-01
3.000000000000000000e+01,6.887323943661971537e-01
3.100000000000000000e+01,6.901408450704225039e-01
3.200000000000000000e+01,6.894366197183099398e-01
3.300000000000000000e+01,6.894366197183099398e-01
3.400000000000000000e+01,6.873239436619718035e-01
3.500000000000000000e+01,6.859154929577464532e-01
3.600000000000000000e+01,6.859154929577464532e-01
3.700000000000000000e+01,6.838028169014084279e-01
3.800000000000000000e+01,6.852112676056338891e-01
3.900000000000000000e+01,6.830985915492957528e-01
4.000000000000000000e+01,6.802816901408450523e-01
4.100000000000000000e+01,6.795774647887323772e-01
4.200000000000000000e+01,6.788732394366197020e-01
4.300000000000000000e+01,6.767605633802816767e-01
4.400000000000000000e+01,6.788732394366197020e-01
4.500000000000000000e+01,6.774647887323943518e-01
4.600000000000000000e+01,6.746478873239436513e-01
4.700000000000000000e+01,6.760563380281690016e-01
4.800000000000000000e+01,6.746478873239436513e-01
4.900000000000000000e+01,6.742957746478873693e-01
5.000000000000000000e+01,6.739436619718310872e-01
5.100000000000000000e+01,6.711267605633803868e-01
5.200000000000000000e+01,6.732394366197183011e-01
5.300000000000000000e+01,6.718309859154929509e-01
5.400000000000000000e+01,6.686619718309858573e-01
5.500000000000000000e+01,6.697183098591549255e-01
5.600000000000000000e+01,6.690140845070422504e-01
5.700000000000000000e+01,6.690140845070422504e-01
5.800000000000000000e+01,6.683098591549295753e-01
5.900000000000000000e+01,6.683098591549295753e-01
6.000000000000000000e+01,6.665492957746479430e-01
6.100000000000000000e+01,6.686619718309858573e-01
6.200000000000000000e+01,6.661971830985915499e-01
6.300000000000000000e+01,6.654929577464788748e-01
6.400000000000000000e+01,6.647887323943661997e-01
6.500000000000000000e+01,6.640845070422535246e-01
6.600000000000000000e+01,6.626760563380282854e-01
6.700000000000000000e+01,6.644366197183098066e-01
6.800000000000000000e+01,6.626760563380282854e-01
6.900000000000000000e+01,6.612676056338028241e-01
7.000000000000000000e+01,6.626760563380282854e-01
7.100000000000000000e+01,6.626760563380282854e-01
7.200000000000000000e+01,6.612676056338028241e-01
7.300000000000000000e+01,6.633802816901408494e-01
7.400000000000000000e+01,6.626760563380282854e-01
7.500000000000000000e+01,6.619718309859154992e-01
7.600000000000000000e+01,6.619718309859154992e-01
7.700000000000000000e+01,6.612676056338028241e-01
7.800000000000000000e+01,6.591549295774647987e-01
7.900000000000000000e+01,6.584507042253521236e-01
8.000000000000000000e+01,6.584507042253521236e-01
8.100000000000000000e+01,6.570422535211267734e-01
8.200000000000000000e+01,6.556338028169014231e-01
8.300000000000000000e+01,6.584507042253521236e-01
8.400000000000000000e+01,6.570422535211267734e-01
8.500000000000000000e+01,6.549295774647887480e-01
8.600000000000000000e+01,6.542253521126760729e-01
8.700000000000000000e+01,6.531690140845070047e-01
8.800000000000000000e+01,6.514084507042253724e-01
8.900000000000000000e+01,6.521126760563380476e-01
9.000000000000000000e+01,6.507042253521126973e-01
9.100000000000000000e+01,6.471830985915493217e-01
9.200000000000000000e+01,6.443661971830986213e-01
9.300000000000000000e+01,6.443661971830986213e-01
9.400000000000000000e+01,6.436619718309859461e-01
9.500000000000000000e+01,6.429577464788732710e-01
9.600000000000000000e+01,6.429577464788732710e-01
9.700000000000000000e+01,6.429577464788732710e-01
9.800000000000000000e+01,6.429577464788732710e-01
9.900000000000000000e+01,6.436619718309859461e-01


==> source_data/VQC-Model-2-Loss-Curve_digitized_approx.csv <==
iteration,estimated_loss_digitized_from_original_plot
0.000000000000000000e+00,5.010070493454179541e-01
1.000000000000000000e+00,4.674723061430010040e-01
2.000000000000000000e+00,4.602215508559919233e-01
3.000000000000000000e+00,4.392749244712991219e-01
4.000000000000000000e+00,4.350956696878147123e-01
5.000000000000000000e+00,4.333333333333333481e-01
6.000000000000000000e+00,4.138972809667673669e-01
7.000000000000000000e+00,4.115810674723061613e-01
8.000000000000000000e+00,4.101711983887210700e-01
9.000000000000000000e+00,4.105740181268882072e-01
1.000000000000000000e+01,4.089627391742195472e-01
1.100000000000000000e+01,4.104733131923464229e-01
1.200000000000000000e+01,4.099697885196375013e-01
1.300000000000000000e+01,4.103726082578046386e-01
1.400000000000000000e+01,4.098690835850956615e-01
1.500000000000000000e+01,4.100704934541792857e-01
1.600000000000000000e+01,4.091641490433031159e-01
1.700000000000000000e+01,4.076535750251762402e-01
1.800000000000000000e+01,4.080563947633434330e-01
1.900000000000000000e+01,4.077542799597180245e-01
2.000000000000000000e+01,4.079556898288016487e-01
2.100000000000000000e+01,4.075528700906344559e-01
2.200000000000000000e+01,4.077542799597180245e-01
2.300000000000000000e+01,4.060422960725075803e-01
2.400000000000000000e+01,4.060422960725075803e-01
2.500000000000000000e+01,4.070493454179254789e-01
2.600000000000000000e+01,4.057401812688822274e-01
2.700000000000000000e+01,4.068479355488419102e-01
2.800000000000000000e+01,4.055387713997986032e-01
2.900000000000000000e+01,4.067472306143001259e-01
3.000000000000000000e+01,4.064451158106747730e-01
3.100000000000000000e+01,4.060422960725075803e-01
3.200000000000000000e+01,4.064451158106747730e-01
3.300000000000000000e+01,4.054380664652568189e-01
3.400000000000000000e+01,4.055387713997986032e-01
3.500000000000000000e+01,4.037260825780463191e-01
3.600000000000000000e+01,4.043303121852971360e-01
3.700000000000000000e+01,4.039274924471299433e-01
3.800000000000000000e+01,4.044310171198388648e-01
3.900000000000000000e+01,4.028197381671702049e-01
4.000000000000000000e+01,4.034239677744209662e-01
4.100000000000000000e+01,4.019133937562940906e-01
4.200000000000000000e+01,4.012084592145015449e-01
4.300000000000000000e+01,3.998992950654582379e-01
4.400000000000000000e+01,4.018630412890231707e-01
4.500000000000000000e+01,4.011077542799597051e-01
4.600000000000000000e+01,4.013091641490433292e-01
4.700000000000000000e+01,4.019133937562940906e-01
4.800000000000000000e+01,4.010070493454179763e-01
4.900000000000000000e+01,4.014098690835851135e-01
5.000000000000000000e+01,4.008056394763343522e-01
5.100000000000000000e+01,4.004028197381671594e-01
5.200000000000000000e+01,4.008056394763343522e-01
5.300000000000000000e+01,4.004028197381671594e-01
5.400000000000000000e+01,3.997985901309164536e-01
5.500000000000000000e+01,3.997985901309164536e-01
5.600000000000000000e+01,4.002014098690835908e-01
5.700000000000000000e+01,4.000000000000000222e-01
5.800000000000000000e+01,4.006042296072507836e-01
5.900000000000000000e+01,4.003021148036254306e-01
6.000000000000000000e+01,3.993454179254783964e-01
6.100000000000000000e+01,4.011077542799597051e-01
6.200000000000000000e+01,3.998992950654582379e-01
6.300000000000000000e+01,3.991943605236656922e-01
6.400000000000000000e+01,4.001007049345418065e-01
6.500000000000000000e+01,3.998992950654582379e-01
6.600000000000000000e+01,4.003021148036254306e-01
6.700000000000000000e+01,3.995971802618328850e-01
6.800000000000000000e+01,3.995971802618328850e-01
6.900000000000000000e+01,3.988922457200402838e-01
7.000000000000000000e+01,4.004028197381671594e-01
7.100000000000000000e+01,4.005035246727089993e-01
7.200000000000000000e+01,3.997985901309164536e-01
7.300000000000000000e+01,3.998992950654582379e-01
7.400000000000000000e+01,3.997985901309164536e-01
7.500000000000000000e+01,3.995971802618328850e-01
7.600000000000000000e+01,3.997985901309164536e-01
7.700000000000000000e+01,3.995971802618328850e-01
7.800000000000000000e+01,3.994964753272910452e-01
7.900000000000000000e+01,3.997985901309164536e-01
8.000000000000000000e+01,4.003021148036254306e-01
8.100000000000000000e+01,3.998992950654582379e-01
8.200000000000000000e+01,3.997985901309164536e-01
8.300000000000000000e+01,3.992950654582074765e-01
8.400000000000000000e+01,4.004028197381671594e-01
8.500000000000000000e+01,3.994964753272910452e-01
8.600000000000000000e+01,4.000000000000000222e-01
8.700000000000000000e+01,4.001007049345418065e-01
8.800000000000000000e+01,4.003021148036254306e-01
8.900000000000000000e+01,4.004028197381671594e-01
9.000000000000000000e+01,3.994964753272910452e-01
9.100000000000000000e+01,4.004028197381671594e-01
9.200000000000000000e+01,3.997985901309164536e-01
9.300000000000000000e+01,3.993957703927492608e-01
9.400000000000000000e+01,3.995971802618328850e-01
9.500000000000000000e+01,3.994964753272910452e-01
9.600000000000000000e+01,4.006042296072507836e-01
9.700000000000000000e+01,4.004028197381671594e-01
9.800000000000000000e+01,3.998992950654582379e-01
9.900000000000000000e+01,4.001007049345418065e-01
1.000000000000000000e+02,4.001007049345418065e-01


==> source_data/VQC-Model-3-Loss-Curve_digitized_approx.csv <==
iteration,estimated_loss_digitized_from_original_plot
0.000000000000000000e+00,1.189066059225512451e+00
1.000000000000000000e+00,1.025056947608200542e+00
2.000000000000000000e+00,8.792710706150341782e-01
3.000000000000000000e+00,7.735763097949885925e-01
4.000000000000000000e+00,6.842824601366742643e-01
5.000000000000000000e+00,6.150341685649202139e-01
6.000000000000000000e+00,5.749430523917995473e-01
7.000000000000000000e+00,5.585421412300684008e-01
8.000000000000000000e+00,5.512528473804100271e-01
9.000000000000000000e+00,5.439635535307517644e-01
1.000000000000000000e+01,5.403189066059226331e-01
1.100000000000000000e+01,5.375854214123007013e-01
1.200000000000000000e+01,5.403189066059226331e-01
1.300000000000000000e+01,5.366742596810933907e-01
1.400000000000000000e+01,5.312072892938496382e-01
1.500000000000000000e+01,5.239179954441913756e-01
1.600000000000000000e+01,5.184510250569476231e-01
1.700000000000000000e+01,5.129840546697038706e-01
1.800000000000000000e+01,5.093394077448747392e-01
1.900000000000000000e+01,5.038724373576309867e-01
2.000000000000000000e+01,4.984054669703872342e-01
2.100000000000000000e+01,4.911161731207289716e-01
2.200000000000000000e+01,4.874715261958998402e-01
2.300000000000000000e+01,4.783599088838269564e-01
2.400000000000000000e+01,4.710706150341685827e-01
2.500000000000000000e+01,4.637813211845103201e-01
2.600000000000000000e+01,4.583143507972665676e-01
2.700000000000000000e+01,4.510250569476083049e-01
2.800000000000000000e+01,4.455580865603645524e-01
2.900000000000000000e+01,4.419134396355353100e-01
3.000000000000000000e+01,4.400911161731206889e-01
3.100000000000000000e+01,4.364464692482915575e-01
3.200000000000000000e+01,4.400911161731206889e-01
3.300000000000000000e+01,4.400911161731206889e-01
3.400000000000000000e+01,4.364464692482915575e-01
3.500000000000000000e+01,4.364464692482915575e-01
3.600000000000000000e+01,4.346241457858769364e-01
3.700000000000000000e+01,4.328018223234624262e-01
3.800000000000000000e+01,4.309794988610478050e-01
3.900000000000000000e+01,4.273348519362186737e-01


==> source_data/VQC-Model-4-Loss-Curve_digitized_approx.csv <==
iteration,estimated_loss_digitized_from_original_plot
0.000000000000000000e+00,6.769841269841270215e-01
1.000000000000000000e+00,6.785714285714286031e-01
2.000000000000000000e+00,6.785714285714286031e-01
3.000000000000000000e+00,6.764550264550264203e-01
4.000000000000000000e+00,6.764550264550264203e-01
5.000000000000000000e+00,6.764550264550264203e-01
6.000000000000000000e+00,6.658730158730159499e-01
7.000000000000000000e+00,6.632275132275132767e-01
8.000000000000000000e+00,6.611111111111110938e-01
9.000000000000000000e+00,6.558201058201058586e-01
1.000000000000000000e+01,6.531746031746031855e-01
1.100000000000000000e+01,6.526455026455026953e-01
1.200000000000000000e+01,6.500000000000000222e-01
1.300000000000000000e+01,6.447089947089947870e-01
1.400000000000000000e+01,6.373015873015873689e-01
1.500000000000000000e+01,6.256613756613756960e-01
1.600000000000000000e+01,6.203703703703703498e-01
1.700000000000000000e+01,6.082010582010581867e-01
1.800000000000000000e+01,5.999999999999999778e-01
1.900000000000000000e+01,5.896825396825396970e-01
2.000000000000000000e+01,5.865079365079365337e-01
2.100000000000000000e+01,5.785714285714286254e-01
2.200000000000000000e+01,5.706349206349206060e-01
2.300000000000000000e+01,5.722222222222221877e-01
2.400000000000000000e+01,5.589947089947090442e-01
2.500000000000000000e+01,5.521164021164021163e-01
2.600000000000000000e+01,5.494708994708994432e-01
2.700000000000000000e+01,5.433862433862434171e-01
2.800000000000000000e+01,5.341269841269841168e-01
2.900000000000000000e+01,5.328042328042328357e-01
3.000000000000000000e+01,5.335978835978836265e-01
3.100000000000000000e+01,5.240740740740741366e-01
3.200000000000000000e+01,5.230158730158730451e-01
3.300000000000000000e+01,5.193121693121692806e-01
3.400000000000000000e+01,5.134920634920634441e-01
3.500000000000000000e+01,5.134920634920634441e-01
3.600000000000000000e+01,5.097883597883597906e-01
3.700000000000000000e+01,4.986772486772487190e-01
3.800000000000000000e+01,4.931216931216931276e-01
3.900000000000000000e+01,4.928571428571428825e-01
4.000000000000000000e+01,4.912698412698413009e-01
4.100000000000000000e+01,4.896825396825397192e-01
4.200000000000000000e+01,4.841269841269841279e-01
4.300000000000000000e+01,4.817460317460317554e-01
4.400000000000000000e+01,4.791005291005291378e-01
4.500000000000000000e+01,4.806878306878307194e-01
4.600000000000000000e+01,4.732804232804233013e-01
4.700000000000000000e+01,4.711640211640211739e-01
4.800000000000000000e+01,4.685185185185185563e-01
4.900000000000000000e+01,4.679894179894180106e-01
5.000000000000000000e+01,4.658730158730158832e-01
5.100000000000000000e+01,4.685185185185185563e-01
5.200000000000000000e+01,4.653439153439153930e-01
5.300000000000000000e+01,4.621693121693121742e-01
5.400000000000000000e+01,4.600529100529100468e-01
5.500000000000000000e+01,4.611111111111111382e-01
5.600000000000000000e+01,4.595238095238095566e-01
5.700000000000000000e+01,4.563492063492063933e-01
5.800000000000000000e+01,4.568783068783068835e-01
5.900000000000000000e+01,4.579365079365079749e-01


==> source_data/recreated_synthetic_network_traffic_seed42.csv <==
packets_per_sec,bytes_per_sec,packet_drop_rate,protocol_id,label
104.96714153011233,1244.1078347286555,0.01699677718293001,1.0,0
98.61735698828815,1362.776814828123,0.014623168414563844,1.0,0
106.47688538100692,766.9386152998019,0.01029815184960087,1.0,0
115.23029856408026,1282.0452120932962,0.0067653161114721305,1.0,0
97.65846625276664,849.5031517692719,0.01349111656806795,1.0,0
97.6586304305082,881.4423086522901,0.011967426927108747,1.0,0
115.79212815507391,1020.7321751632306,0.014475966100138661,1.0,0
107.67434729152909,890.6841885329308,0.013175859008409847,1.0,0
95.30525614065049,962.301293765791,0.015247763576596676,1.0,0
105.42560043585965,879.0491744488343,0.007323823942197161,1.0,0
95.36582307187538,1005.242906310556,0.016586970328171628,1.0,0
95.34270246429743,943.8473503998185,0.010987998023461999,1.0,0
102.41962271566034,975.2502895392001,0.020376304363126325,1.0,0
80.86719755342202,661.8877156329701,0.0065540609095521615,1.0,0
82.75082167486967,732.0516137026219,0.018679819015826247,1.0,0
94.37712470759027,1086.3545509214564,0.010989553917313238,1.0,0
89.87168879665576,988.7534351647064,0.006742909981927758,1.0,0
103.14247332595274,829.7698017369679,0.007580570829728392,1.0,0
90.91975924478788,927.2601310375886,0.0083982634590284,1.0,0
85.87696298664709,987.8233182313555,0.012120829732009583,1.0,0
114.65648768921554,763.7485847657474,0.0126141774401775,1.0,0
97.74223699513465,1083.6408513459896,0.007131499980307105,1.0,0
100.67528204687923,873.3331528231195,0.009878227038695085,1.0,0
85.75251813786544,955.3857267346078,0.02071135179305932,1.0,0
94.55617275474818,801.2199982221265,0.018637715850503556,1.0,0
101.10922589709867,646.111794903549,0.01218161834837016,1.0,0
88.49006422577698,596.8579725408524,0.010190017390841001,1.0,0
103.75698018345672,1047.5480995503024,0.010600156633591307,1.0,0
93.99361310081196,988.7606436888875,0.013067589863652083,1.0,0
97.08306250206724,795.2429701473327,0.004886037174007972,1.0,0
93.98293387770603,1059.8629244332117,0.008713117312883274,1.0,0
118.52278184508938,791.3718587078073,0.0016570796306120527,1.0,0
99.86502775262066,985.452155674603,0.011996115613026397,1.0,0
89.422890710441,677.6437685445464,0.013235979698513705,1.0,0
108.22544912103189,941.1639801699307,0.00758406768850313,1.0,0
87.79156350028978,886.2380419283065,0.017869933816450162,1.0,0
102.08863595004756,845.2095058704181,0.003871171684988294,1.0,0
80.40329876120225,742.1939189860477,0.0026781255989508992,1.0,0
86.71813951101569,1041.7090755469364,0.01112225909279986,1.0,0
101.96861235869123,902.0363967543391,0.015235491513060773,1.0,0
107.3846657999541,1253.3276943310873,0.018419638457289344,1.0,0
101.7136828118997,787.3235387488493,0.0077055786856553,1.0,0
98.8435171761176,1093.1705884806722,0.015393404167156479,1.0,0
96.98896304410711,1249.5221217901383,0.009807457652496463,1.0,0
85.21478009632573,430.9065158539775,0.009136863500295902,1.0,0
92.80155791605291,780.1093367533866,0.014418299687433363,1.0,0
95.39361229040213,1064.0341124317374,0.013261614392067099,1.0,0
110.57122226218915,1060.810269602948,0.002118039215078754,1.0,0
103.43618289568461,1111.1416538348726,0.017382701748629478,1.0,0
82.36959844637266,724.1959498690476,0.01690045677073726,1.0,0
103.24083969394795,1050.287601674725,0.006872186492452353,1.0,0
96.14917719583684,931.5552957762262,0.011979017667187045,1.0,0
93.23077999694041,1150.0542649193621,0.012470150931413694,1.0,0
106.11676288840867,1115.1642614890145,0.011303368829119536,1.0,0
110.30999522495951,1177.5818483324933,0.0072484742307728995,1.0,0
109.31280119116198,1003.0811620856913,0.006641883160309742,1.0,0
91.60782476777362,826.7411566167187,0.009872229645042774,1.0,0
96.90787624148786,885.2421717499465,0.015863645096296824,1.0,0
103.31263431403563,1114.6301230201902,0.012718000772972162,1.0,0
109.75545127122359,1005.1438293710165,0.008146928339569471,1.0,0
95.2082576215471,1007.2604946707523,0.013858493553241725,1.0,0
98.14341023336183,1388.8079262938304,-0.0042427131031503775,1.0,0
88.93665025993971,1044.3163287631933,0.015743828501860516,1.0,0
88.0379337591933,822.9744613340716,0.0013014311061095019,1.0,0
108.12525822394198,1341.0157132717611,0.00818779529298434,1.0,0
113.56240028570824,1042.939965141456,0.004401650526869281,1.0,0
99.27989878419666,588.1093927178762,0.003526592621395471,1.0,0
110.03532897892023,878.503072067317,0.015804133936892596,1.0,0
103.61636025047635,648.4743032193719,0.0076614939934405435,1.0,0
93.54880245394875,869.7206935825282,0.01173251940865358,1.0,0
103.61395605508415,1039.9563628147455,0.00976539710560408,1.0,0
115.38036566465969,1540.659556855,0.012385204136115607,1.0,0
99.64173960890048,1061.5686205842655,0.010384109455301277,1.0,0
115.64643655814007,1105.787974771902,0.003585038879057152,1.0,0
73.80254895910255,860.4499816155203,0.014981334097235701,1.0,0
108.21902504375224,603.6164356762241,0.007531217084193438,1.0,0
100.87047068238171,1056.2378095758818,0.002217090506701245,1.0,0
97.00992649534132,1119.6624165469966,0.007859424195170437,1.0,0
100.91760776535503,710.7453040558325,0.017503798953171557,1.0,0
80.12431085399108,984.528117536753,0.014251108710567464,1.0,0
97.80328112162488,1044.2449298179213,0.008256739327960705,1.0,0
103.57112571511746,949.6875836739971,0.008253711478407855,1.0,0
114.77894044741517,1293.0494687261867,0.008391824743913086,1.0,0
94.81729781726352,1378.7749000725805,0.020383739917804206,1.0,0
91.91506397106812,952.5831366464416,0.011909677261157766,1.0,0
94.98242956415463,996.977484350836,0.012150208235955348,1.0,0
109.15402117702074,991.2580330575852,0.015151417270159211,1.0,0
103.28751109659684,857.3184914830183,0.011193945795132568,1.0,0
94.70239796232961,1104.2935655047943,0.008704789270896485,1.0,0
105.13267433113356,871.3219791724799,0.00901825075457511,1.0,0
100.9707754934804,1024.1599518771889,0.009641993702929681,1.0,0
109.68644990532889,992.0793998402704,0.009813888817450793,1.0,0
92.97946906122648,1018.8652703901414,0.0136381477181849,1.0,0
96.72337853402232,1031.7796375644798,0.010259729429036498,1.0,0
96.07891846867842,1160.160616111488,0.013663200386077896,1.0,0
85.36485051867882,766.5735578861676,0.009596417099457088,1.0,0
102.96120277064576,974.0387318355462,0.010393175951580453,1.0,0
102.6105527217989,825.2425554970606,8.996577339461659e-06,1.0,0
100.05113456642461,911.607256162585,0.014581638373512408,1.0,0
97.65412866624852,1050.2311884497672,0.011732442379489963,1.0,0
85.84629257949585,988.4322583227279,0.014990050549298261,1.0,0
95.79354677234642,781.2604934965734,-0.004481276890968446,1.0,0
96.57285483473231,1133.6892009188987,0.02044187352390364,1.0,0
91.9772273077838,1169.1478960505185,0.009302051859224131,1.0,0
98.3871428833399,1065.2247866262592,0.015540914083687584,1.0,0
104.04050856814538,1430.9306673156675,0.004800470364372346,1.0,0
118.8618590121053,1004.6705447431754,0.01306386952531285,1.0,0
101.74577812831839,764.1810587042012,0.004732922184131719,1.0,0
102.57550390722764,660.8487873895849,0.006881155196520975,1.0,0
99.25554084233833,1289.5367829453085,0.01957015676933393,1.0,0
80.81228784700959,913.8844500270587,0.009046587996183268,1.0,0
99.73486124550783,986.2611535738155,0.011087164365898615,1.0,0
100.60230209941027,1062.3539976408697,0.014350338653443772,1.0,0
124.63242112485287,965.7793614199272,0.012478409439863024,1.0,0
98.07639035218878,1460.5049552369644,0.010752094525717883,1.0,0
103.01547342333612,1056.7782967083633,0.011824805012331126,1.0,0
99.65288230294756,1018.3318362121087,0.022017077926191377,1.0,0
88.31321962380468,1011.3217707420317,0.009711906014832072,1.0,0
111.4282281451502,1221.4782942792658,0.011005495233574837,1.0,0
107.51933032686775,1123.3370239914302,0.01525327198003806,1.0,0
107.91031947043047,908.5024926636682,0.015527629664789919,1.0,0
90.9061254520526,994.7799777614821,0.0159351515278019,1.0,0
114.02794310936099,1569.4861955225679,0.013193651110145924,1.0,0
85.98148937207719,1091.1773325196796,0.004284975436347582,1.0,0
105.8685709380027,1396.0224921797276,0.01816715766150548,1.0,0
121.90455625809979,1094.406522205942,0.00426827303490656,1.0,0
90.09463674869312,722.630193875026,0.011513177326195166,1.0,0
94.33702270397228,919.6374999651164,0.0062286207499032105,1.0,0
100.99651365087641,1021.2211802380822,0.009679308267035037,1.0,0
94.965243458838,1157.4727624727586,0.011643812051517401,1.0,0
84.49336568933867,558.929591143856,0.011606786077251366,1.0,0
100.68562974806028,1314.86377177308,0.012109603771176425,1.0,0
89.37696286273895,865.5250964607619,0.018068556345293238,1.0,0
104.73592430635182,957.9396762038632,0.0122676715075699,1.0,0
90.80575765766197,724.2477673283514,0.008779216823546756,1.0,0
115.4993440501754,772.7237203066486,0.014820435841441788,1.0,0
92.16746707663764,1073.413766157909,0.015947352444623204,1.0,0
96.77938483794324,981.9851839035568,0.003861960924315038,1.0,0
108.1351721736967,802.3714337552959,0.012987000349249291,1.0,0
87.69135683566044,649.7791388939654,0.013505863711554492,1.0,0
102.2745993460413,954.0615022875553,0.00851218248320004,1.0,0
113.07142754282428,1508.1515683565901,0.0168785340665581,1.0,0
83.92516765438772,795.6791811742379,0.009249722064837367,1.0,0
101.84633858532304,712.2841735624124,0.01062788226735771,1.0,0
102.59882794248423,975.5623787244169,0.009134640878580652,1.0,0
107.81822871777311,1019.3731427381673,0.010077895237907338,1.0,0
87.63049289121918,403.6459173267611,0.004518624565523991,1.0,0
86.79543386915724,858.5292456990095,0.0027997455870285284,1.0,0
105.21941565616898,1003.5965639149117,0.017972525316124862,1.0,0
102.96984673233186,1173.0749926811418,0.005765193258408361,1.0,0
102.50492850345877,1404.1035096714015,0.005043038252718464,1.0,0
103.46448209496975,1267.7637556066236,-0.0007669505680185738,1.0,0
93.1997527842151,881.8768088697879,0.006805191261552489,1.0,0
102.32253697161003,796.7802933015724,0.003384551032962508,1.0,0
102.93072473298682,1559.0628264243571,0.018210075800681846,1.0,0
92.85648581973632,939.5624895540298,0.01504908544671317,1.0,0
118.65774511144757,1189.8830878532544,0.006559248274111381,1.0,0
104.73832920911788,1042.3296494593264,0.021262179026721544,1.0,0
88.08696502797352,915.7670210684003,0.014908827434957972,1.0,0
106.5655360863383,1034.8876714907437,0.008375843082456888,1.0,0
90.25318329772679,798.9821884614603,-0.002497028574367866,1.0,0
107.87084603742451,960.7281870647824,0.02145471286295371,1.0,0
111.58595579007404,1108.549947976135,0.00305213766618202,1.0,0
91.7931768164829,818.1663959585521,0.001773006265215541,1.0,0
109.63376129244321,940.0336841717259,0.015112852160048202,1.0,0
104.12780926936499,1063.4427855928438,0.022198762031696365,1.0,0
108.2206015999449,1027.0184402723194,0.016921364092552592,1.0,0
118.96792982653947,1547.5331629160203,0.012819545600261798,1.0,0
97.5461188399713,458.2775564583516,0.01297377170832643,1.0,0
92.4626383564251,1126.4735901899844,0.014267077793901538,1.0,0
91.10485570374476,1138.0973803515867,0.013794642948933827,1.0,0
91.84189715034562,537.5707865487352,0.011405957119846879,1.0,0
99.22898290585896,924.2807462284918,0.010521005519759381,1.0,0
103.41151974816644,957.2926685832648,0.009687034360502389,1.0,0
102.7669079933002,738.3778302718812,0.006230177055666619,1.0,0
108.27183249036024,914.2870486895101,0.00859662461566613,1.0,0
100.13001891877907,778.8962283533257,0.0015352159290230732,1.0,0
114.53534077157317,1546.7471924386923,0.009508301866026251,1.0,0
97.35343166762044,1155.717321696505,0.005057044464245413,1.0,0
127.20169166589619,1595.5048349182546,0.004482053413921145,1.0,0
106.25667347765007,1215.9316805104684,0.010899470755767393,1.0,0
91.42842443583717,707.8293952606066,0.016960011431722998,1.0,0
89.29107501938887,799.2407933027345,0.014591583030011564,1.0,0
104.82472415243186,1150.8443483001863,0.0021474969818841144,1.0,0
97.7653721467415,738.6901613730093,0.0050518593171483125,1.0,0
107.14000494092092,1224.1813600722862,0.01470385593994108,1.0,0
104.73237624573545,996.9840624147465,0.005087563032308452,1.0,0
99.27171087343127,918.2989030614934,0.008876834250014877,1.0,0
91.53206281931595,1045.4718931364011,0.01275026049512276,1.0,0
84.85152775314135,923.908118939934,0.005158277725681824,1.0,0
95.53485047932979,886.3788074340524,0.010526877530729799,1.0,0
108.56398794323472,1337.362813021685,0.003329872525408978,1.0,0
102.14093744130204,800.5677309840866,0.0069931617802439314,1.0,0
87.54261221288012,983.2673461024544,0.011598909670712684,1.0,0
101.73180925851182,1137.9926206783641,0.002035031332341654,1.0,0
103.85317379728836,974.2369776520684,0.012202373689801996,1.0,0
91.16142563798867,971.0757588903214,0.009901811005366594,1.0,0
101.53725105945527,761.3032439758978,0.01276244977208574,1.0,0
100.58208718446,1191.7020042579302,0.011119570670323308,1.0,0
88.57029702169376,852.949295927535,0.01682070214986922,1.0,0
103.57787360348283,927.4936581369245,0.010626122513239536,1.0,0
105.60784526368235,1277.6456606415384,0.007852972294373735,1.0,0
110.83051243175277,952.1795800156758,0.01061148751516142,1.0,0
110.53802052034902,794.0031578443852,0.01271649014518194,1.0,0
86.22330632042909,593.797635092155,0.010244300351628521,1.0,0
90.62174960084877,1016.052860141422,0.010202958456019411,1.0,0
105.1503526720866,782.2283307475146,0.006490041560966223,1.0,0
105.1378595091221,1420.369203437015,0.006685495412245259,1.0,0
105.15047686306048,613.6730285621998,0.0029869736410015326,1.0,0
138.52731490654722,1855.2842401761352,0.018747883715934697,1.0,0
105.70890510693167,1101.70190190217,0.003780683823043575,1.0,0
111.35565640180599,1092.0174599080822,0.0065354740110204635,1.0,0
109.54001763493203,976.0192835919935,0.006407963672154013,1.0,0
106.51391251305797,1150.1662234603766,0.014474621884722207,1.0,0
96.84730755359655,961.1834363351107,0.008525251608539862,1.0,0
107.58969220493267,1313.3047418398876,0.01623871036336867,1.0,0
92.27174785462428,943.7974481369833,0.006632546878780657,1.0,0
97.63181393259991,1005.6666065435752,0.01139497081111901,1.0,0
95.14636452170896,882.2708850414006,0.005823264733701213,1.0,0
100.81874139386322,996.7050417157391,0.020725745638866942,1.0,0
123.14658566673509,1307.275330469828,0.004062007904852436,1.0,0
81.32734807408252,535.1065604710659,0.011549103551135137,1.0,0
106.86260190374513,780.4848149276205,0.013168884404660493,1.0,0
83.87284128810349,963.4077556672612,0.01206899548725749,1.0,0
95.28068134210567,985.367164146352,0.009073561705611459,1.0,0
110.88950596967366,1068.0914171471347,0.009350896501332868,1.0,0
100.64280019095463,1010.1384871940138,0.010219057359895548,1.0,0
89.22255222070694,954.2497759222576,0.009264989991857557,1.0,0
92.84696290740033,828.2395350408161,0.014819395583974548,1.0,0
106.79597748934675,901.7201470256323,0.021052615007956757,1.0,0
92.69633368282864,963.2716110617532,0.007212541074960832,1.0,0
102.16458589581976,821.7357596046321,0.0031509851021046106,1.0,0
100.45571839903813,1086.5798317177498,0.009558589758243726,1.0,0
93.48399652394183,616.5113257588371,0.02289854668827159,1.0,0
121.43944089325325,1464.3545793104643,0.005981627160151346,1.0,0
106.33919022318011,1163.9031693944344,0.018195584027220338,1.0,0
79.74857413342393,838.3217538288211,0.018388504070382203,1.0,0
101.86454314769428,1218.8481677468787,0.007232058791460027,1.0,0
93.38213535231613,1244.8724735204169,0.012844915395926377,1.0,0
108.52433334796224,1305.4110036280658,0.01814198311564269,1.0,0
92.07479261567299,581.7516999939346,0.008104361295062566,1.0,0
98.85263558533102,735.5472446610951,0.00898209819948819,1.0,0
105.04987278980457,919.2245036907702,0.007091595430256782,1.0,0
108.65755194170121,1092.2454987040066,0.004926216346535665,1.0,0
87.99703592944223,971.075278141265,0.006753612274669965,1.0,0
96.65498764159051,826.2563578332871,0.003880298666188718,1.0,0
95.25054688839043,988.0847417979382,0.010170417341296131,1.0,0
93.46670767426288,793.4607653018378,0.006150133844706791,1.0,0
117.65454240281096,1032.6497294637295,0.011168929558953739,1.0,0
104.04981710960955,747.7725113715749,0.002220521768981864,1.0,0
87.39116045664954,712.5467550669126,0.011654401161072286,1.0,0
109.17861947054776,796.6360763039114,0.014167644808044624,1.0,0
121.22156197012633,975.6218596797023,3.132178714272335e-05,1.0,0
110.32465260551147,1335.7318564179286,0.01187028284923786,1.0,0
84.80630034045987,687.0329887862375,0.016138344962366463,1.0,0
95.15765927133748,1452.5592239089272,0.0039517949065439725,1.0,0
112.66911149186623,1237.854494069227,0.01836286193418852,1.0,0
92.92330534381219,963.5842205594527,0.012095095046830226,1.0,0
104.43819428146229,865.0912695954823,0.006474940721207956,1.0,0
107.74634053429337,1228.375058835596,0.00972115461171147,1.0,0
90.73069528421917,802.8509124292922,0.012791634562608612,1.0,0
99.404746439382,1018.3041737696961,0.010380026957062059,1.0,0
67.58732659930928,1021.9318056127227,0.012693779962231847,1.0,0
89.7561235866571,880.3173074037559,0.005396632034603169,1.0,0
97.4743184860684,1198.7924533285104,0.01084680412018039,1.0,0
87.5221681803515,752.1346311228625,0.0029314275154750987,1.0,0
116.32411303931636,1155.1011201458764,0.009443869693256498,1.0,0
85.69858622039368,1160.4960841082122,0.005480461792676051,1.0,0
95.59955513303017,836.1200077151509,0.006322350287051167,1.0,0
101.30740577286092,1380.302980743472,0.016180465876052187,1.0,0
114.41273289066116,1306.0789951948432,0.015456550602971346,1.0,0
85.6413784882056,760.0729247992526,0.013045690604535885,1.0,0
111.63163752154959,1257.5097981996332,0.004538436176637105,1.0,0
100.10233061019586,1195.7332402078628,0.008417957751525991,1.0,0
90.18491348952048,1014.0048901941645,0.01606548849989592,1.0,0
104.6210347426327,717.6532774795268,0.010708584568199524,1.0,0
101.9905969557347,871.5836602951763,0.02159664769990847,1.0,0
93.99783122841205,893.4458824232062,0.011966589196971859,1.0,0
100.69802084990019,991.9896105081099,0.010960245582450158,1.0,0
96.14686403138239,1080.8199918563798,0.008454417678987493,1.0,0
101.13517345251248,1047.2953776292643,0.01066770452391141,1.0,0
106.62130674521046,781.4607464910725,0.009237650818097281,1.0,0
115.86016816145352,1246.7012555188835,0.013540543383442953,1.0,0
87.62184501173151,983.2197491965786,0.014783511583972921,1.0,0
121.33033374656267,1349.1424612168485,0.006070052697460253,1.0,0
80.47912200477498,978.751787792389,0.0033438352322111096,1.0,0
98.48214904964416,1149.0743823366126,0.000818973134483517,1.0,0
105.88317206484577,1156.070607323846,0.012539956634562718,1.0,0
102.80991867735032,1013.6717245954994,0.004483166969130632,1.0,0
93.77300480179406,626.2234528295658,-0.0007644529647624146,1.0,0
97.91877749642725,1063.3231565795825,0.01194289302265482,1.0,0
95.06999065341168,990.1896394889682,0.022464997587163953,1.0,0
94.10635243055789,992.1781118371567,0.009969645442300534,1.0,0
108.49602097021025,807.9159291903298,0.01419245387225821,1.0,0
103.57015485965047,811.7711619922612,0.010409146792737826,1.0,0
93.07090404739346,1126.7448167935052,0.009505551734044286,1.0,0
108.9959987543325,1081.33728054235,0.014595382414938844,1.0,0
103.07299520876609,1171.2185883177794,0.008548627279056743,1.0,0
108.1286211883896,1087.410265814458,0.011336961570359514,1.0,0
106.29628841923612,1069.2888185645268,0.011608489030980069,1.0,0
91.71004989077927,1089.2006082233306,0.006659547731784756,1.0,0
94.3981895980303,846.5545197896478,0.014960211747682615,1.0,0
107.47293605123262,1095.3901247390725,0.009125201216522957,1.0,0
106.10370265433465,962.9387869889335,0.006221274202535777,1.0,0
99.79098406035853,911.1922283916169,0.012682549217852019,1.0,0
101.17327383308782,949.1728265123785,0.005507660091044814,1.0,0
112.77664895788425,1177.8694943492947,0.010140905786845641,1.0,0
94.0842861116417,850.7574165241356,0.009954405016778982,1.0,0
105.47097381170038,1319.601380985498,0.01542947782915789,1.0,0
97.97807347566106,804.4769347791596,0.012373491164399765,1.0,0
97.82318796772779,941.671119732008,0.00987486520627428,1.0,0
110.9877685198719,1012.2681473852542,0.014088831496001436,1.0,0
108.2541634898803,1395.8243958169433,0.016951037745086567,1.0,0
108.13509636000639,1123.8599029962613,0.012789051531759311,1.0,0
113.05478807154329,1363.857812180244,0.010051763099216904,1.0,0
100.21003841632759,704.3642600596581,0.0034408188382492027,1.0,0
106.81952971294965,1125.247664749241,0.004674431684623137,1.0,0
96.89733243406543,1141.3790262348668,0.008473876478226661,1.0,0
103.24166352488442,1049.4069071173612,0.0069524389892035845,1.0,0
98.69856945632316,1197.3084721687053,0.00906514348507277,1.0,0
100.96995964992718,905.238408631256,0.010283249624485536,1.0,0
105.95157025436913,1358.1608511869667,0.012648463771783655,1.0,0
91.81779316766527,1340.337436532665,0.009647506109704544,1.0,0
120.9238727568546,1121.487039740775,0.01243250821913101,1.0,0
89.93982618500299,819.2614231704979,0.010322372074050602,1.0,0
87.85811387212269,1133.9643765023918,0.00012266716823064287,1.0,0
111.58110873500068,1468.3119100451208,0.0053033230309062285,1.0,0
107.91662693962935,966.315688412406,0.009279562221391924,1.0,0
106.24119817052156,973.1296798977723,0.003951526285794462,1.0,0
106.2834550926428,1002.9364672831807,0.012999643649981022,1.0,0
99.87753227153085,730.2145241087042,0.017653754161718486,1.0,0
91.02745628514168,743.0294630517154,0.016093809258486583,1.0,0
100.75804558193727,805.2299335252002,0.00893278564534896,1.0,0
93.22838288487888,789.122778093578,0.01745363068424976,1.0,0
109.7511973341775,1089.8985575015743,0.010743337286010558,1.0,0
98.52942618497862,1031.4483482515695,0.008314570144409804,1.0,0
91.74502803207488,1201.9517026746958,0.006932986682295301,1.0,0
96.78614158347007,774.6077447599525,0.00848765156755936,1.0,0
104.12931454275625,1246.2867787124594,0.008059115907293857,1.0,0
94.36275447196026,903.2423911848222,0.01085208111187744,1.0,0
91.77779604433569,908.6986199312024,0.010802869905249323,1.0,0
102.43687211491913,1162.6215171886413,0.010015230100767072,1.0,0
102.44966571108722,794.4516655198051,0.01218469084873175,1.0,0
94.9305682462887,1021.9104314792289,0.015953231373931707,1.0,0
95.28961694381677,984.6185037583168,0.01474777067720662,1.0,0
102.32049937357637,1123.9807122366892,0.0025755101577504824,1.0,0
85.51915658502676,904.6504829259327,-0.002769605674509774,1.0,0
85.92536225623445,1281.198730501598,0.014671599556196369,1.0,0
92.81555778747564,809.7711931514328,0.0031656065079228943,1.0,0
97.86552848288153,874.7226895807078,0.008876172990536583,1.0,0
103.10907565598005,902.5878691929239,0.004149434869703202,1.0,0
114.75356216949552,1020.0496654403781,0.0009900978120999018,1.0,0
108.5765962320202,947.3553127901079,0.01270731364102394,1.0,0
98.40061470036574,1218.0060621034165,0.013795775801513234,1.0,0
99.80983792097311,1281.6589767255734,0.007117447996366403,1.0,0
89.97470635362191,797.0416031711649,-0.0029552114607245498,1.0,0
99.8148686400761,831.9857620182933,0.007268777758737586,1.0,0
97.11341361079862,1062.6956839278214,0.011959020027012733,1.0,0
103.22718560338089,918.2629946608971,0.0026054421561293563,1.0,0
91.72769056447677,1033.3916534997463,0.010916799598895778,1.0,0
105.19346514241172,1094.6270028651454,0.009923450754135022,1.0,0
115.32738913002578,803.6602685565931,0.012896457498005442,1.0,0
98.91239851543142,1295.258887511638,0.010597901842070767,1.0,0
104.01711722098942,1413.7752090837635,0.005134655295592223,1.0,0
106.90143991711112,937.9984124157075,0.015982857508322457,1.0,0
95.98779528114164,885.4487168807873,0.00920735213486515,1.0,0
102.24092481810416,1080.8635320234475,0.009863477302450342,1.0,0
100.12592400781794,1068.2348303544586,0.00533366020463402,1.0,0
100.97676098548831,1142.7629450949764,0.0077835887440424485,1.0,0
92.26990216144533,1293.6617738473822,0.005575986429865495,1.0,0
100.24510174258943,966.974831779474,0.009135269700382885,1.0,0
104.9799829124545,882.1893669431323,0.018558542400711718,1.0,0
114.51143607795042,829.2187095597574,0.0031404942853432184,1.0,0
109.59270826085206,935.7178773556253,0.0019321930106162948,1.0,0
121.53182457511556,1207.2662828391499,0.017355851637468042,1.0,0
92.3265243711195,1254.6358243541135,0.00895338161424067,1.0,0
108.72320636720679,974.6793435058526,0.006654636306700417,1.0,0
101.83342005738352,1063.912385539886,0.015199523436980382,1.0,0
121.89802933217672,1214.9764559873759,0.006971922301315679,1.0,0
91.91701714644849,1137.637301248988,0.019130048567734682,1.0,0
91.60278157819224,1378.975893922228,0.013389629356696346,1.0,0
94.00607354555977,840.2509576352203,0.0075604429592714874,1.0,0
78.76104275690193,710.5129058508354,0.02078654106632752,1.0,0
94.74244978319238,1145.2772167545052,0.006971425384983308,1.0,0
92.40867338446301,1050.1121097416756,0.013710476860046535,1.0,0
101.50393786476208,1389.9355099394436,0.01149646290203246,1.0,0
103.4175597577716,1154.9524535781059,0.016508706446993992,1.0,0
118.76170839215887,1102.276798894265,0.017807555983634264,1.0,0
109.5042383818605,1224.4007985816613,0.010160020745328834,1.0,0
94.23096344337597,1151.2580475766558,0.006232910648269083,1.0,0
91.01585328651642,1059.5123045212847,0.012299860714695583,1.0,0
104.91919171506505,1155.6374797942915,0.00661142315123947,1.0,0
86.79766792979358,1053.1464302900858,0.020066936237633115,1.0,0
118.31458765854353,1459.8353278545012,0.010682676655413687,1.0,0
111.79440120721287,1426.9792856245404,0.008173392243439458,1.0,0
95.30824347895295,1076.7372346167251,0.010923401529324542,1.0,0
82.86865470909123,800.9888461040653,0.003264368552351518,1.0,0
113.53872374165412,1168.7026068426867,0.005141929807446742,1.0,0
98.85460154747382,1227.0839417700145,0.01600206953972213,1.0,0
112.37816311973462,940.1701710122792,0.006715528605143021,1.0,0
84.05572341205632,902.5354374806195,0.004765445086590302,1.0,0
94.00624977046228,866.109884432497,0.012683263762636432,1.0,0
100.05243699718183,1006.2763491431803,0.015928520773314983,1.0,0
100.46980593764742,1261.5896804500326,0.013594766553325335,1.0,0
95.49934528520757,991.4931246131039,0.014980238429029083,1.0,0
106.22849932347499,1072.1507628835298,0.006216024557152696,1.0,0
89.32379570617405,650.3029328083875,0.0028909466662907814,1.0,0
98.57620514978707,1132.8877407347898,0.017506668259777435,1.0,0
101.20295631711899,1142.679377946013,0.008386600805789322,1.0,0
105.14438834058748,1506.3520728195538,0.008745834917724763,1.0,0
107.11614878088889,1005.2254493953989,0.01664097070924529,1.0,0
88.75357908162131,926.4365426903823,0.0127811500470033,1.0,0
84.65885829264377,888.8136588059704,0.012279438860408038,1.0,0
112.7767682189851,1483.5678480061774,0.02082501172450542,1.0,0
103.32314011979592,1013.538933906744,0.006782408848099285,1.0,0
92.51513463443446,976.7787743894412,0.014639200640406186,1.0,0
115.51151975522524,1295.5532969347614,0.010285065624485423,1.0,0
101.15674634292859,1049.3210069020938,0.011342961394316285,1.0,0
111.79297184063826,1018.1134374060595,0.017642342132062658,1.0,0
100.67518481410109,1045.8319399522202,0.01253917878144812,1.0,0
120.60747924881987,1465.0508304723721,0.012691480395248166,1.0,0
117.55340842443204,934.1933397531274,0.015362536686549012,1.0,0
97.51035851520926,1001.0354263475175,0.008175236352285573,1.0,0
109.71570950954356,943.5285911885331,0.005803951663304968,1.0,0
106.45375949585147,1318.9720078023013,0.004775954029894832,1.0,0
113.68631557532349,790.532141478338,0.00016821705311999106,1.0,0
90.35076539419896,802.5096205489343,0.02028103564970161,1.0,0
106.8605145999844,1149.2232561650835,0.004483958171391585,1.0,0
110.58424486849587,1452.0870338776879,0.00889373188207114,1.0,0
82.41260513576886,813.2887507509249,0.008615933500555397,1.0,0
88.16741487334225,783.7731347185376,0.011537033489045504,1.0,0
79.60767822239899,1095.585875563625,0.014078686062696483,1.0,0
97.30593165555442,691.2586332951524,0.014302367441798726,1.0,0
107.17542255795962,600.4383105321643,0.007084612807155308,1.0,0
115.02357052096028,1251.4597714615047,0.009164391431067943,1.0,0
100.74094780419775,906.2546412212106,0.011412899752441499,1.0,0
116.28615545571292,925.3510782984537,0.008756544369082265,1.0,0
86.19898541785109,984.1090683213064,0.018036727880099964,1.0,0
82.96617560644845,870.1161817279219,0.012454874758191257,1.0,0
99.44452301103381,882.2561693616761,0.013674388930249087,1.0,0
103.84065448939307,772.5112514866616,0.013314406343337064,1.0,0
99.67305251905907,1170.6514953952005,0.015867369287426623,1.0,0
79.32557899960123,896.4109598115995,0.010905107793518535,1.0,0
99.10879960487212,971.4295944308193,0.003515840260220767,1.0,0
86.95530499495146,1190.7028163620862,0.011998439758763208,1.0,0
106.69672548830039,838.6181737591768,0.006743215531040855,1.0,0
103.66598246096848,720.369693383985,0.007356916591251216,1.0,0
90.60120213672644,780.6366155685787,0.012931820093775467,1.0,0
94.86133082663306,939.9646079091964,0.016191415357168178,1.0,0
89.40786478111049,937.5915689730111,0.01010635788368031,1.0,0
99.37320902726829,945.7872878681403,0.01154416506299482,1.0,0
109.55142320501238,1172.6505715204162,0.018511074723176188,1.0,0
90.14273953664457,675.7930106971631,0.011203765897442841,1.0,0
105.04046515517844,1353.7120627246588,0.023008415570901976,1.0,0
94.69742381627559,931.4152282482607,0.012827548228157721,1.0,0
92.07127167737656,1126.4544128820673,0.0011961862042209111,1.0,0
98.92969640045442,1057.1083929363178,0.013766708105522663,1.0,0
89.64757677580626,978.3694063214336,0.011905791924413888,1.0,0
94.46350694652818,1052.2795003335204,0.016448763770413728,1.0,0
88.02122107411151,959.0279190172274,0.013365906756349792,1.0,0
119.6472513291639,1350.2725364613307,0.009307720080081131,1.0,0
100.35263551971728,1270.2942740101525,0.0038785088185531716,1.0,0
93.00274492007415,966.5814656350224,0.008954883713569874,1.0,0
102.13979910734221,1166.2329938063049,0.0057473977289535,1.0,0
98.8767195030917,971.0216528840105,0.007097382750976386,1.0,0
97.79030400466777,1259.5620406489968,0.012942892022103048,1.0,0
106.14166700043425,917.8298570306782,0.018349522521757033,1.0,0
107.57507710047305,1463.223382852211,0.011973357649114905,1.0,0
94.69498852389472,939.3443718881288,0.004020584689824079,1.0,0
94.2418175935532,672.7404835531189,0.012223013341100705,1.0,0
97.24948302848355,997.4110065323167,0.015983157433228257,1.0,0
76.98078835264415,664.9520965238589,0.006951085478403089,1.0,0
84.84808937801448,991.1348917394379,0.009329914166635412,1.0,0
113.66874267444524,988.3215324114606,0.010073440973645986,1.0,0
116.44967713501283,1060.580937868423,0.0060755084345888,1.0,0
97.50963960443622,606.5995246595587,0.013241402169219296,1.0,0
105.76556963055766,961.9788252998177,0.009395259256961093,1.0,0
103.11250154543536,531.2604938283994,0.012097662219535139,1.0,0
130.7888080845524,893.574556034614,0.0055625391109895,1.0,0
111.19574911434577,1281.0672457984433,0.007812708498382948,1.0,0
98.72082408519233,1142.3579193084934,0.013611906789138857,1.0,0
90.44459559399574,981.4066301760547,0.008135834239541166,1.0,0
83.93553679742428,677.0280446865358,0.018634819256167025,1.0,0
102.03463635867223,1010.6099418384704,0.008001819071926989,1.0,0
92.43649254715697,923.6989133159774,0.01112342362875943,1.0,0
85.77746290402325,659.051460727145,0.01466295415936545,1.0,0
93.53427115757474,1216.5812404063995,0.0029081713353348417,1.0,0
89.18451996385605,1048.3394690773214,0.001195955940096121,1.0,0
116.87141635072564,1117.065371590775,0.002371718427149526,1.0,0
108.81639756949451,1094.0152159849818,0.016312920517135912,1.0,0
99.92027358683383,1040.8460702301625,0.007240709270537766,1.0,0
114.79944138890026,679.214369170306,0.022790996428341263,1.0,0
100.77368307647619,957.9188803451548,0.007178762006713057,1.0,0
91.38715798671737,789.2223754347189,0.010922756515985186,1.0,0
115.23124077269657,921.4765746810622,0.017710549762839378,1.0,0
105.38910043684659,994.6411903688961,0.020030464440795613,1.0,0
89.62753845673544,1218.519821204076,0.02030751788318199,1.0,0
98.09661321916391,1106.6951607835836,0.016041831152965712,1.0,0
91.24381746615242,808.2050716930385,0.015120312629057314,1.0,0
86.17200269035663,960.401236854516,0.012962634746005916,1.0,0
331.1344430466655,3849.1427354957314,0.11711838991658594,3.0,1
277.9525713468587,3968.44188953784,0.12904553981598585,3.0,1
267.2720446631077,2950.122207359426,0.09006074850450033,3.0,1
299.8650217035619,4036.240871708064,0.0816328979647675,3.0,1
293.19261509900286,1621.9200455150042,0.06744548420326607,2.0,1
281.870878026909,4528.669593277759,0.07523768410063135,2.0,1
327.8554978982686,4919.808577099459,0.18847283275926174,2.0,1
338.2122083428204,3691.436373515382,0.1373403874221036,3.0,1
303.5362754516739,5553.569005793214,0.059467769013759365,2.0,1
359.1012032422105,7069.930871361467,0.060326261297692904,3.0,1
254.3324354346598,1770.7134544600342,0.11445598185155476,2.0,1
292.2536216288113,3269.258930222123,0.11641794392133901,3.0,1
271.3271071758878,3026.460763767055,0.11646651505952094,2.0,1
225.3385353170776,2321.096089036911,0.09235132619338907,2.0,1
296.69277256629204,5680.887541627967,0.096236372199913,3.0,1
295.13009966466865,4140.931856701853,0.10983638572478073,2.0,1
360.53798972968525,4931.231600246308,0.10257679018879992,3.0,1
325.2324673821911,1619.8815053812675,0.03342098881757395,2.0,1
259.0325270268318,4708.457595820015,0.09310601108274419,2.0,1
374.1637026533675,3294.027991987292,0.0744578069721906,3.0,1
348.8413478210141,5337.155114918034,0.10525634256725537,3.0,1
323.2839081387446,5297.61612473458,0.18955777007810232,2.0,1
290.9406360460067,6343.463927263919,0.11102444996422914,2.0,1
261.6224305310608,2212.252588235036,0.09059410941482807,2.0,1
285.1117289571579,-27.815722408784907,0.12765404505931757,2.0,1
343.5499447881674,5469.0566765698195,0.11448063661627639,2.0,1
375.38345223738435,9010.162299098545,0.11260283471355524,2.0,1
361.72974113088753,7666.764834582513,0.11820551779647014,3.0,1
280.44602312854903,4500.681093054364,0.16169630694488624,3.0,1
255.21530266843956,3200.8641504323928,0.06607334694022254,3.0,1
305.63544987644815,5817.9581377901795,0.11420896230434364,2.0,1
229.26242537748595,2322.948565855885,0.07220856610055386,2.0,1
312.92670856739124,5439.2259728366,0.11666537939026746,2.0,1
294.09589654805325,5154.72194641278,0.07243940465541718,3.0,1
281.3585399252703,5711.873656820008,0.08747899559184748,3.0,1
236.21187730932817,6802.500552273519,0.09114730257286281,2.0,1
320.5440042627887,5437.092991222516,0.12927450158034126,2.0,1
278.6919664135236,3471.159127795957,0.1275536333182724,3.0,1
253.2033265715885,3765.6723939648605,0.06262847870660848,3.0,1
185.109511468734,1139.278789505344,0.10164802332999547,3.0,1
298.89940379797457,3445.2443535039,0.07871260435752483,2.0,1
370.8900638667898,4804.3570099452245,0.06224485267973997,2.0,1
366.4503685819148,4536.493595765539,0.09348948848726889,2.0,1
281.71614973654914,4440.346385762961,0.09074551634632541,3.0,1
275.91151758552877,3004.0971056021267,0.17280149459036567,3.0,1
318.75097024300095,6567.912618054185,0.1129887947608209,2.0,1
260.06458243246834,3901.237987744462,0.05867147497737289,2.0,1
312.07167599277864,4666.563305866687,0.08305677987487174,3.0,1
330.6432111353876,4417.5673571200205,0.13064149886288196,2.0,1
349.0773289553723,5507.027681331835,0.16265328318609776,3.0,1
295.9938369408019,5661.027560172881,0.05242050063286126,3.0,1
291.85304999292134,3112.42275891259,0.04360226844582866,2.0,1
264.8806965297376,3101.5986778262663,0.15612895526115347,3.0,1
266.92478583840557,3598.5117616522807,0.11168842532112712,2.0,1
290.9408443239389,2406.2685507274014,0.07395121804370901,3.0,1
314.6946202726471,3431.3390987375155,0.11603887258367307,3.0,1
336.54338504932997,4246.805851670607,0.020927567829493676,2.0,1
267.8728419727862,5189.218203730666,0.10010126519791483,3.0,1
359.7075427583809,5867.839593769,0.10983463518529256,2.0,1
289.1550559582972,4617.213347646679,0.1277281041861349,2.0,1
299.1453082260626,5759.890289199271,0.06958312143122387,3.0,1
270.1115328340871,3866.144470847702,0.10257061484210078,2.0,1
203.03038958908235,3441.8369968457605,0.07223726121821239,2.0,1
335.361815854442,4857.344065321027,0.10766151267022951,2.0,1
329.4737558836973,5379.255987889548,0.07313961032910929,2.0,1
288.7468977152715,3489.85469321877,0.08775697482519339,2.0,1
302.67962868899485,849.2930707976273,0.07012553815629313,2.0,1
320.637568708164,4594.28881016453,0.11953408725470971,3.0,1
237.4981657245383,5251.972848926783,0.12575353349969998,2.0,1
278.8378929061482,5473.888149283554,0.09296138290127759,3.0,1
331.7705871848731,6578.011259421157,0.10114713984880086,3.0,1
249.82842307323003,5291.529290804556,0.05654225756099368,2.0,1
311.7423172866652,4814.326373556837,0.09100970055979639,3.0,1
245.7367278150638,3928.489498647785,0.09849386148874766,3.0,1
318.65719929734104,3795.761873761095,0.17862379273089923,2.0,1
298.57434070810064,4006.758887601495,0.0666409892267751,2.0,1
235.39472736377962,4255.6673200509895,0.14392531716257312,2.0,1
346.58957417828685,7285.1125848653355,0.12990576320397423,3.0,1
270.61633692807806,3870.5628523058954,0.1084190921347041,3.0,1
267.58990251942475,3411.518030306968,0.15275861452585401,2.0,1
308.02276788923774,4621.15463508027,0.11116316417820589,2.0,1
345.9454939771486,6229.1062383606195,0.11167477587003787,3.0,1
259.36712724086414,2018.0645295457477,0.09840638040947365,3.0,1
302.46719399391884,1064.4108609202704,0.1367070664725588,3.0,1
317.15266001322294,3884.268768940569,0.1328940770143265,3.0,1
327.72422429052574,2915.5782000352683,0.08122968137511363,2.0,1
307.057662211089,3825.723227341015,0.06042258416203698,3.0,1
285.3188864366671,4068.960716538724,0.0939105808781303,3.0,1
266.8963911740512,3398.594044242655,0.07599884306807062,3.0,1
303.445755321855,6755.411870217565,0.09809426276153935,3.0,1
257.11443952057573,4276.770577893676,0.13712314404052417,2.0,1
183.1459806602157,3022.343066174113,0.0862809503473963,2.0,1
317.4623921663067,5749.572724349521,0.09871529856065275,3.0,1
336.1573936434478,3128.2250413115917,0.10174068204425187,3.0,1
205.48270257832647,4149.838030475458,0.12545292646615855,2.0,1
259.6107718116025,3795.815452657907,0.032593319980461846,2.0,1
324.76617044020793,5960.239668682197,0.0817989911570411,3.0,1
382.299818788468,3685.6431520352185,0.10633851076838419,3.0,1
300.8317483070163,2175.37639446542,0.13600236869280585,2.0,1
270.87988235083463,5170.947506971441,0.08524292657481385,2.0,1
292.6841423558064,4941.107631939132,0.04370341881874379,2.0,1
354.9950567659274,3723.806637764224,0.1185913433789841,2.0,1
274.16143283501856,2920.281110295341,0.08093912833523112,2.0,1
268.0323197339899,5528.749275889915,0.06431000022728917,2.0,1
280.6902591127187,2541.072224687383,0.08126963830860329,3.0,1
261.8668556696515,6078.81084085837,0.09446423927032452,2.0,1
304.90681263979184,3200.5752016029305,0.08185766006385362,2.0,1
364.9871383387824,6639.831285413678,0.033833018287027936,2.0,1
312.92317092464117,4179.685886590645,0.12691198590661396,2.0,1
289.9058599149485,5222.925753213305,0.13824625123836168,3.0,1
288.32754924337826,3540.4979549577165,0.11954565974018518,3.0,1
237.47236765213373,3368.79143057221,0.0658694298872555,2.0,1
335.32439108588636,5098.47185415483,0.09395525398157446,3.0,1
296.8865121194879,2965.617990607994,0.09980436054311627,3.0,1
292.780803456375,5476.207787206362,0.11796383168685731,3.0,1
427.72430271379443,5318.294966395324,0.12005021466154243,3.0,1
311.95011633462747,4322.692894097388,0.07797478603664514,3.0,1
269.92835799619263,2706.9099001298055,0.10245986669240682,3.0,1
282.9456961517783,619.179037971813,0.11371841213845724,2.0,1
345.9378283678702,4858.648778758676,0.143674669664403,2.0,1
304.53081642151056,8241.5409665972,0.1211351961947417,2.0,1
242.46888086730533,4588.243831061195,0.12367170062126558,2.0,1
336.7691573830081,5019.1058514749775,0.10251479883788084,2.0,1
273.27423657844025,3739.907095399791,0.14231377435610512,3.0,1
374.9319110487018,5666.094566357706,0.11229288387878493,2.0,1
343.2019226285859,6086.890500603703,0.07416736269479289,2.0,1
282.10712417364994,2566.028325033902,0.14210109910375573,3.0,1
351.2406544694045,7225.585223665821,0.12093709817617083,3.0,1
302.7142204210961,5623.493792354514,0.08670867936614554,2.0,1
334.11094700488877,6211.432769781688,0.0856152109780227,3.0,1
319.38931269177897,5491.062014628978,0.10889726635422287,3.0,1
266.14573380036506,4018.2904557888633,0.11389554385802755,3.0,1
274.25800670730155,5036.558007443879,0.10591876796893619,3.0,1
341.19843270324645,6127.606764969635,0.10933926020328655,2.0,1
286.60898671573835,3791.778553641443,0.1509987212372914,3.0,1
283.8540614703201,3443.714957537994,0.13214629456704657,2.0,1
261.7950968260259,4060.2538457926485,0.10571906773795073,2.0,1
316.94396262373846,7208.922364350619,0.1282393174230245,3.0,1
382.5009967697258,3367.7164938357014,0.06902428289417382,3.0,1
257.2986834298291,1971.5186575568723,0.11193781149840427,3.0,1
300.9687782669103,4762.471019469568,0.1542791904919933,2.0,1
356.48882221661717,5438.036817749069,0.0934586231382288,3.0,1
296.8143443501714,4709.466627545921,0.07457098214142746,3.0,1
318.0948718499894,5159.424383880339,0.08043733334220818,3.0,1
257.50425887412484,3575.186227318027,0.06731100887972835,3.0,1
317.13228388830595,7119.403233152406,0.07645714275616891,3.0,1
292.5142293998181,2046.2774729614664,0.08888475704229913,2.0,1
339.4291998271945,3685.357586506066,0.05783298942464075,3.0,1
347.49544206259003,5033.028838323551,0.1004685500184881,3.0,1
403.58254568074454,2737.9265680125927,0.12706831521359943,3.0,1
323.185326928543,4563.61208798713,0.0727673145955924,2.0,1
313.03185266328666,7295.943210562396,0.14557851770925306,3.0,1
307.7753720630934,4648.772314478307,0.11532376265582785,2.0,1
285.87334828757247,4617.856426167465,0.13091741756872172,2.0,1
313.53935373846764,2727.5340756960213,0.0802649633844359,3.0,1
288.1839435944388,3434.631847675394,0.12563575681199848,3.0,1
306.73843905078456,4025.6408255714236,0.06724198298814062,3.0,1
352.70390142431836,4730.261750528132,0.12670742502509527,2.0,1
259.7382973888144,5560.534346698303,0.10515518019380594,2.0,1
345.5951424451618,6147.603744535891,0.11659753659954351,2.0,1
352.6846026935946,3330.298500639062,0.06473216183125446,2.0,1
295.27725892035687,4793.095160236215,0.07314790473170187,2.0,1
215.1258040396562,3762.788831771914,0.11791684654760155,2.0,1
275.6871205162227,5706.92883468968,0.07154955987327398,3.0,1
351.87978186244436,8058.998288008652,0.1138961887629737,3.0,1
299.0852775080447,2968.2805223224586,0.05898586580619263,2.0,1
260.0279107082036,2846.190738012664,0.12544522638000005,3.0,1
279.8090031508713,2437.7270118255406,0.06302430055694473,3.0,1
333.6248010601821,4613.997871209239,0.11656899813038571,2.0,1
321.8693427280552,5578.572458214658,0.11876892800938003,2.0,1
290.4427160332122,5790.461333655569,0.07909684544711276,3.0,1
285.3270235274125,4171.5509553622815,0.1174607970125418,2.0,1
284.3296740382471,3810.2344004287543,0.10781326790000668,2.0,1
263.1035926200599,4146.194254148152,0.08383474431421786,3.0,1
364.6150275787777,3946.6971531314093,0.06974335947771376,2.0,1
287.1071812315464,7306.215580772971,0.04112122924982264,3.0,1
348.68634083301987,2427.447908267047,0.11048950141899082,3.0,1
360.85264207689806,5746.11026112016,0.05305591685913835,3.0,1
339.9324359259184,8538.433496176624,0.10286032598323926,3.0,1
282.73518749127805,4250.640589002083,0.09209655351753253,3.0,1
316.14920361346435,4441.834606345997,0.12037428326314586,2.0,1
299.03217574436337,3951.0442237011207,0.09093863501530408,2.0,1
263.8519255707949,3719.7954206120967,0.09011656640958726,2.0,1
312.9743712688641,6842.9475100794925,0.12195612112864887,2.0,1
252.83840835360792,996.357899511511,0.11005174087252353,3.0,1
347.50717553846255,7877.00370514182,0.10948467871548336,3.0,1
281.41530810806427,2217.6129176737672,0.11407802769425579,2.0,1
308.0463862349136,4209.989361514785,0.053932836303786834,3.0,1
311.3315148618457,4001.7861448397994,0.12270366039960946,2.0,1
289.64380105183693,5197.011046666947,0.11837406382040808,2.0,1
323.467752059011,2267.3078228121663,0.06949950614270509,2.0,1
281.003853735099,4864.419307326741,0.09267758578977396,3.0,1
334.85189189828975,8411.99791420193,0.09882078137117108,3.0,1
246.16081279013005,2014.6120871272374,0.09596509646794803,3.0,1
305.0551831818565,4865.181996283433,0.11001579899705605,3.0,1
377.5571599623314,4413.676844462137,0.14294100345493552,2.0,1
259.98674701577704,4453.42635190548,0.13245300183018488,3.0,1
272.89020117900594,4119.479221840666,0.06063342419705782,3.0,1
320.5563139863566,3780.181314626623,0.11866209970918147,3.0,1
307.1832712775839,5357.080091325587,0.1398679995860623,2.0,1
314.02520397094236,7543.431975615967,0.11160425562067608,2.0,1
319.56748520590656,4488.4790548957735,0.132729412755579,3.0,1
325.3888587424708,6051.838957969193,0.16036811337102297,3.0,1
344.3879936782489,2938.8815089758104,0.13071128638320945,3.0,1
316.39274627714053,3232.843534653069,0.10747925786925187,3.0,1
290.3496938152583,5041.060497923741,0.1313526542225426,2.0,1
326.90294804810924,7329.353745590933,0.10434663499290674,3.0,1
375.9952773958086,6308.473859548712,0.10071709129854867,3.0,1
294.69465014469705,3959.1371182704115,0.08945757292858803,3.0,1
261.0188278131743,3914.35763456866,0.14690240076496325,2.0,1
344.2832267714789,3011.776354416647,0.07544714002173997,2.0,1
295.18475344185606,5319.989839438001,0.14597103174034348,3.0,1
213.09321815943855,4136.494231086417,0.11499592371221115,3.0,1
333.89686708601687,4253.695277426053,0.058020814755941764,3.0,1
278.5868725618431,3524.0652288447905,0.11102947878974265,3.0,1
296.3786687078336,4839.683209330853,0.036999204770451294,3.0,1
313.2792132227606,4015.1121218131616,0.11876524050493108,2.0,1
307.61998719116264,4512.581237546871,0.12655694448966973,2.0,1
328.37807268556156,8373.18406179532,0.08222932133043839,2.0,1
282.58054517720626,3889.6848917101684,0.10370643087866747,3.0,1
320.52423192704333,4233.579968929539,0.1586247230125086,2.0,1
289.6181328966433,3406.57274984677,0.0848275988721419,2.0,1
329.5524192355001,6169.537611449704,0.068232772388302,2.0,1
324.61469936052214,4575.080337877564,0.14444990207387798,3.0,1
262.5824519182162,3086.1669557131336,0.15887761571592385,3.0,1
343.4392846470013,7420.527827930227,0.10011087015543542,2.0,1
278.5614621954381,6155.65537630335,0.1303438910622507,3.0,1
332.3223119312458,3987.163941447243,0.14024427746592644,2.0,1
314.6914925360536,1783.4511721815782,0.07772547302384848,2.0,1
373.5273470718049,7484.579784593628,0.08544082493896396,2.0,1
291.06136070512594,3369.573967251789,0.13692623539464205,2.0,1
286.0273281552721,5421.112560827521,0.1505504283612553,3.0,1
299.2232157644907,1540.8442378391833,0.11688642580523065,3.0,1
287.87280868662896,5602.86464431159,0.07360556939493838,3.0,1
331.997676077682,2969.43381190652,0.15961183335098322,3.0,1
235.34757566253649,4390.131453955426,0.08407087306564107,2.0,1
257.85270323414585,3886.192294137532,0.08994586656485645,3.0,1
257.2878831368323,2632.1329777657766,0.11027013503468865,2.0,1
338.012303678943,4382.268146117324,0.14662481262144322,3.0,1
368.424534903277,6790.650815048191,0.12561927929656672,3.0,1
295.8220312585011,4593.9600299753,0.11244596501085732,3.0,1
293.24713107239955,5255.594115511125,0.11389865590354319,2.0,1
302.8020865245273,7534.382962283135,0.10130544005930399,2.0,1
346.4751321043276,2487.2728862615495,0.11674418543555519,2.0,1
262.90587463237705,6069.461551928679,0.024113197669170916,2.0,1
309.5347593093914,4804.530339659639,0.09110177622790605,3.0,1
339.0079051912972,3561.6440906625717,0.10723965804750343,2.0,1
320.04376679759383,2671.8635829455534,0.0654695774914148,2.0,1
307.58326466394976,4322.897633910637,0.1115896995343468,3.0,1
340.04184370268564,6667.625672078184,0.09386586337041636,3.0,1
191.8707082800305,2755.6959238637955,0.15266427094946472,2.0,1
327.1150127812363,7378.332513329992,0.1471905917564457,3.0,1
273.83697267490305,2120.626801207884,0.08602583292645512,2.0,1
226.77468412574171,3387.912925240118,0.09547486865299915,3.0,1
320.44810398099924,2800.0860362129033,0.09778157303174823,2.0,1
354.9463418065183,5969.5441596075225,0.08645021571521133,2.0,1
294.5020594148923,5723.481705487154,0.1058507495208438,2.0,1
338.11498188811754,4360.395397073357,0.0772515379333723,2.0,1
364.49113031954585,721.3026938139487,0.06608153995187421,2.0,1
352.5965781433619,5639.690851092465,0.11868133671700806,3.0,1
365.5985811748557,6282.333691913498,0.11888588752665433,2.0,1
329.6850996428757,5611.726277516332,0.07587052721020024,2.0,1
303.01734555606373,6417.577380597973,0.12686066292287798,2.0,1
235.92136752411326,2275.3982688890137,0.08105266812504006,2.0,1
290.1575004748021,5339.211531823065,0.10759495714113944,2.0,1
266.2701361873523,5581.697731570041,0.12461032037837369,3.0,1
386.8377086999126,2362.4419019027177,0.09899162305888862,3.0,1
292.96456750270653,4862.701807199616,0.11364222736423404,2.0,1
304.92819227137943,3805.229661826397,0.08450711068337285,3.0,1
322.0594150416187,4699.615503565555,0.09410600249715709,2.0,1
301.74409785489814,5050.708102176665,0.09382421707358979,3.0,1
367.8020416172301,4621.012321182471,0.07760264960379284,3.0,1
275.09402553062193,3196.994105058669,0.09469677510652655,2.0,1
307.7842982094897,4669.322362385891,0.053541451034087605,3.0,1
270.3011765720781,2585.098366092025,0.08526538758573686,3.0,1
247.19909955117177,2365.911522615312,0.09145373519890988,2.0,1
275.5292363637886,5068.8745547516555,0.0923146074251386,2.0,1
298.5185281180635,2763.0963993390883,0.09275507662387664,3.0,1
282.8279110193096,5184.677528880666,0.09814707400419614,3.0,1
272.30316080504576,4714.372768100804,0.11438324554258192,3.0,1
243.74730145312665,1552.90585693512,0.1262355122239757,2.0,1
296.6757770948522,3445.051557604364,0.08050704319455199,3.0,1
239.8111850387599,5028.971730634981,0.06390397433832568,3.0,1
330.4022385475841,3335.137138842361,0.06873866763270692,3.0,1
303.29759011738014,3845.2003837673174,0.08538391236415219,2.0,1
241.6979400214028,4183.864930638205,0.08944236046550473,2.0,1
287.6316369180055,5441.114026424997,0.07690011801407629,2.0,1
269.9137437763767,3709.2371444576042,0.061116500072503174,2.0,1
312.76698041676724,3757.097409441811,0.08631637517577435,3.0,1
353.6180178409258,7819.148323266377,0.10544279860341915,2.0,1
224.99310121417022,5331.0986585030305,0.11785088397506695,3.0,1
304.60104316589667,6059.821564385806,0.08327730840675038,3.0,1
293.5946881773344,4529.165089971254,0.08761006533569698,3.0,1
326.8536030580186,3581.881229137148,0.07219905073458069,3.0,1
308.5278651295076,3346.8417776244237,0.09905682488875671,2.0,1
269.92122673044724,4754.006642343185,0.07454714097427556,2.0,1
287.2378425733353,4909.466650122966,0.117193834397236,2.0,1
268.15896572786045,5901.640631168601,0.04642400524197667,2.0,1
343.0402855439439,6261.257210537568,0.08921110982642613,2.0,1
300.8524659468777,2251.759912700074,0.10903322017575227,3.0,1
376.0476274301203,7618.626440579159,0.10551503548967514,2.0,1
297.57356744741514,2978.6212047174527,0.18079100991941488,2.0,1
271.6637293235815,3553.4006013952476,0.11049400073703723,2.0,1
239.4514242954869,3891.3253431622675,0.0698783620947397,2.0,1
227.8744129497622,5691.923982633665,0.09713607258732782,3.0,1
236.63456227978043,7229.089515327184,0.04671260999600645,3.0,1
310.68506604045933,5602.7749590868625,0.09758200752109718,3.0,1
320.34900092919736,4511.800745034544,0.07500831828997724,3.0,1
236.75237191871466,4184.012979189325,0.12746170826680486,3.0,1
335.8015325630446,6527.403250427349,0.08351379176213396,2.0,1
280.6775579326624,3760.142338742646,0.0964970225261426,3.0,1
305.871720479422,7333.597737476819,0.08093326475786791,3.0,1
364.488825130217,5886.623480525711,0.15216554055559994,3.0,1
335.87357263462127,5873.997337455915,0.09036271701646266,2.0,1
289.2587740837667,5302.003775166115,0.15497671130437607,2.0,1
264.3523109833885,4522.521638728755,0.124424552863548,3.0,1
213.9273839468278,4106.27249196495,0.11446200182006158,2.0,1
271.2338672303032,3231.4081642177994,0.11106199441952559,2.0,1
291.55479044689224,3559.4441023140466,0.11181391894648755,3.0,1
260.51281891395263,2474.6708813514215,0.04216982261963171,2.0,1
294.7497213163078,5068.960145962046,0.09163349817547731,2.0,1
303.0740753183507,5726.488432443477,0.12535473913552966,2.0,1
291.00576072767683,5031.159116690245,0.09853308449577684,3.0,1
273.9998967670616,6404.0522208781795,0.05784430459589276,3.0,1
306.7461868786691,4592.61001599248,0.09842786648267592,3.0,1
317.67762598277636,5827.385697463749,0.15112316548766475,2.0,1
256.38403690228614,2446.287164962492,0.1374067514660416,3.0,1
356.43729518985083,4656.675573253905,0.09813987971901905,2.0,1
296.05647470862954,5470.439403287791,0.1285434783117426,2.0,1
300.7539849177939,5788.16399080746,0.08900478938895845,2.0,1
328.3285769302623,4442.339905998365,0.04888385239519844,3.0,1
309.3286452505401,4529.191180867061,0.07226602035611338,3.0,1
338.1254653565298,2505.7231456034065,0.14688666305524595,3.0,1
311.48496660807297,4116.228355664326,0.09178020754512088,3.0,1
275.5025050143825,5359.051535077396,0.09269848061874947,2.0,1
314.4601410082441,5621.297367491262,0.09100485411175359,3.0,1
254.25095170717353,4450.237956349259,0.1571240976871902,2.0,1
304.3423882310609,4640.8770376045095,0.1487787674608619,3.0,1
298.6708003742216,4490.609801816561,0.16656340700344402,3.0,1
291.6753257090984,3412.1329684938723,0.09522864368799847,3.0,1
294.85849954244276,5453.154990229317,0.10886873466241286,2.0,1
224.72603818009443,3843.9084825696004,0.054500723517376275,2.0,1
278.05100369036154,4854.79672795029,0.14430803278354823,2.0,1
303.7137960456446,3756.8867460904476,0.06496661346196195,2.0,1
306.394255679896,1297.0543294108206,0.10650326691287888,2.0,1
258.89299436296164,5303.620669541213,0.06708092417101469,3.0,1
350.62831363458804,4419.954855992306,0.08233399519783913,2.0,1
265.35300607141994,2835.5943782992586,0.074882127068509,2.0,1
338.77828802106944,6256.352313100725,0.08176374217972547,2.0,1
317.0877744748674,4134.804539333139,0.08382631890553065,2.0,1
274.15090760624787,5565.176222550047,0.0835519361522477,3.0,1
371.0124357043805,6709.770936548432,0.1250000173534092,2.0,1
252.2545267297408,4645.9851815006405,0.0668541162081244,3.0,1
336.7661669444001,2751.4541587819217,0.10661624281041601,3.0,1
340.02329272171914,7160.7953133526225,0.13653877456916674,3.0,1
273.1751916369342,4454.463694229311,0.08460410906459813,2.0,1
355.69861200257316,4678.72235066782,0.07846243327757195,3.0,1
289.9981394160419,4557.884034955482,0.09308426124459249,2.0,1
311.54774517119426,1906.3057690524008,0.1353917562508213,2.0,1
310.4128735508488,5290.448570744475,0.10582322892860074,2.0,1
294.6276503411781,2903.008211198479,0.08406357116177204,2.0,1
332.4323309263913,2738.1282834066988,0.1145162995356412,2.0,1
331.7395488220885,2450.9594844259027,0.06693123550490732,3.0,1
230.05872107047276,4730.799138557915,0.12044078531328845,3.0,1
352.1736097151261,4174.554341634992,0.11225821923105303,2.0,1
233.50032047857303,5293.134366140448,0.09076574586583348,3.0,1
341.3018481736663,4205.177574635476,0.07484242604658307,2.0,1
345.0682054731033,2230.248349462445,0.07339957233149629,3.0,1
256.3613427913921,2414.2516184476553,0.11604452009037731,3.0,1
283.5674284818166,6005.691043093827,0.13686941507467187,3.0,1
255.77181326056257,3637.2054006340422,0.08088076758913616,3.0,1
291.4031587884506,3572.1841312220545,0.11375160110654453,3.0,1
287.67862863257034,4545.348548336289,0.03738918944193795,2.0,1
331.1864212907736,5798.714462645712,0.08246146808028401,2.0,1
352.41234984478433,7255.110959801595,0.09906823201387295,3.0,1
355.82735243159823,7914.488516334018,0.072709497490545,2.0,1
277.5132789368679,3663.4963012949893,0.07190480875631212,3.0,1
291.6311250502189,2440.8829829415617,0.07996661330593342,2.0,1
232.662472311162,3008.947951660058,0.1087657818497912,3.0,1
267.76519734015244,4364.948266147093,0.09438012944780877,3.0,1
338.5940653238983,3447.295715769246,0.03285306300025084,3.0,1
364.62331294192927,3724.352006256793,0.036378995420948024,2.0,1
250.6260451248031,4190.201662445457,0.08179404466428475,2.0,1
276.30142963388425,4077.3078730384336,0.11373059758160657,3.0,1
298.9437697216429,4533.1788330440595,0.017574854718242966,3.0,1
311.20644635278427,3487.853506855892,0.0850080947154511,2.0,1
267.61585920313416,3705.9434625810513,0.08421256430447738,2.0,1
316.9624417785636,3289.7006557786476,0.14165013334625343,2.0,1
281.0464261171634,5466.6318016664445,0.08844934564861409,2.0,1
299.42190916486885,6041.210298796264,0.11148966954222786,2.0,1
321.851369920148,1856.7800858458204,0.1042377142026239,3.0,1
300.2568907924375,3108.393157690677,0.036083005605783994,2.0,1
282.54456437893725,2123.9874333852495,0.12304621649895212,3.0,1
295.61560784296677,3473.448015233642,0.10646189516368865,3.0,1
296.4654816317866,4323.29983497541,0.11524805919023769,2.0,1
285.1995588047149,2210.8024966637995,0.2177871311930898,2.0,1
289.6481574933159,3009.647380705341,0.03747661181504236,3.0,1
363.94588682018866,3632.2575217434946,0.15174089949283326,2.0,1
322.4367779176496,5170.704718059702,0.09137657441798934,3.0,1
288.1807872788336,4422.630337384681,0.10861986713209028,2.0,1
327.8781761804294,3734.9626793607213,0.09863463264096274,2.0,1
286.6472204097596,4553.134363692334,0.0872729099980587,2.0,1
346.9249855034657,4255.589880449633,0.08290501215283724,3.0,1
314.78568768792377,4294.21961172923,0.10988526206719028,2.0,1
295.70791423983087,6909.88384960979,0.054484789099849634,3.0,1
317.9086770324111,6899.3511534268855,0.12251737502565296,2.0,1
237.16495391726002,2016.3986879205531,0.08751416785344239,3.0,1
254.9293012436078,4881.555046199653,0.06609791982878926,2.0,1
252.24299974403777,4806.990500595246,0.08649961426012559,3.0,1
305.7177237905483,2830.5436621097265,0.1377144765058772,3.0,1
369.30059997940367,7051.384375133018,0.08393994738951331,3.0,1
389.2520058477053,8831.995508212058,0.11075360854628861,3.0,1
325.5220440576303,3055.7652614896638,0.0780713117285358,3.0,1
320.03377899777826,3332.3472097150893,0.1227376554977086,3.0,1
227.95769063389042,4579.284148652067,0.12056523216370613,2.0,1
278.29304801063915,4552.172008010914,0.15545826499889234,3.0,1
268.48864992367044,4767.655351875027,0.09473308163502354,3.0,1
275.16609606995536,4596.08446625158,0.1200596441427372,3.0,1
293.2742472566084,4972.01896943127,0.10294202618616834,2.0,1
281.1163768921149,2352.2804595858024,0.13887615345589044,2.0,1
220.82800758496847,4468.805526082892,0.0784350283717381,2.0,1
329.91641024470135,6878.080812470013,0.12235015938631844,3.0,1
257.0902789704077,3561.4835326277225,0.09415908111649955,2.0,1
309.56987456444597,4576.252348965079,0.09807435468674508,2.0,1
382.9633067899989,2812.6596407014035,0.10275257453345119,3.0,1
263.2246163365431,4625.1917993083325,0.10756721189280033,3.0,1
198.78849909014681,3550.419687510722,0.09651312870634127,2.0,1
288.55983112479555,4238.668320057931,0.10644139549511579,3.0,1
344.03838539994285,7094.679353743386,0.14734354172686553,3.0,1
378.33389816882374,5043.044767101919,0.12956349056845656,3.0,1
250.81801622190332,4470.336934727369,0.1260746377749069,3.0,1
319.86796892946086,3167.2297289056683,0.08633381421928388,2.0,1
281.38758172879784,4187.6773120369,0.07332277515315028,3.0,1
295.7620658278346,4178.59410990141,0.1286590167471326,2.0,1
405.7737338806814,6543.726192207473,0.12628140377589384,2.0,1
239.88118686419386,3155.0050116287753,0.14418012027252947,2.0,1
310.14958645978294,4448.362941004934,0.08188058122092312,2.0,1
318.7077268706173,6096.953984549387,0.09311354033918959,3.0,1
343.4314529975739,4401.478911903118,0.05081547512423698,3.0,1
303.9193261388358,2117.4407428496174,0.08822586681817382,3.0,1
312.3220215801641,7416.998233130228,0.12989711531738343,2.0,1
284.33405730312836,6228.983075407031,0.08600513862315406,2.0,1
310.7650776498043,2653.5255808048496,0.11921439385602473,2.0,1
286.27230898010356,5281.3058643472605,0.09428490682006567,3.0,1
324.86287559424204,4055.9539823503137,0.10972171084664682,2.0,1
285.21558655825464,4653.987101730067,0.06556925830552998,3.0,1
315.08401575608747,5189.786836850856,0.10255628348901703,3.0,1
298.82948745260086,4132.202497671922,0.010265920872978312,3.0,1
345.04201003088673,3823.4697472276703,0.09439311525514046,3.0,1
297.94425105646053,3440.4500825663677,0.0510858026885458,2.0,1
229.07870127172475,2386.780248505387,0.1361798354964045,3.0,1
350.47686002855966,3799.48072221525,0.12332222058293535,2.0,1
263.77070796549526,3867.96229385128,0.11400012945898244,3.0,1
273.84934645404724,3127.688170631032,0.1456301868147814,2.0,1
276.1735482382603,5084.426918929351,0.0715325043752549,2.0,1
354.9775237268327,7964.35764286949,0.15242089593746674,3.0,1
214.57303144085216,2596.2765596234703,0.12796574692781154,3.0,1
425.5099413463997,6891.994095100357,0.09290334138343162,3.0,1
342.2422723626421,5988.700923518899,0.13406860441548832,2.0,1
308.92955656516637,5363.02060974171,0.06681119462765098,3.0,1
297.80423997534854,4580.1626037996,0.0752645751541698,3.0,1
311.4221629943063,5827.77127063173,0.08174230830280899,2.0,1
320.84489713517354,5586.309035109456,0.08413066875807955,3.0,1
325.80862343800226,2870.9239010730325,0.06830327071719242,2.0,1
322.22417864013795,6233.678174391711,0.13669249201285977,3.0,1
303.58322725021,5900.581488188042,0.09223436798890505,2.0,1
292.10646318770694,3266.7929263559586,0.1105751490507064,2.0,1
293.9490686538595,4464.994986790723,0.0828894590075896,3.0,1
292.2036687858928,5381.4112252242085,0.04538190098354449,2.0,1
345.3508038746826,4818.828578851175,0.10810172075174267,3.0,1
323.74226889123446,6592.975771639796,0.042632350737406705,3.0,1
182.38445461342877,4891.434797735618,0.09794097861743595,2.0,1
326.23603106119043,3611.4556471360165,0.058950548835015694,3.0,1
307.789447788751,2491.486937949589,0.15961827997692424,2.0,1
299.2516497421641,4943.365825917994,0.12734088166524166,2.0,1
284.45926187644454,5293.164616176173,0.10317261373814442,2.0,1
344.9645087994405,4776.264105733264,0.13791120032964005,2.0,1
337.9010584849143,7523.807459227045,0.07461052067602793,2.0,1
269.08489328705565,2235.280405446014,0.1163043813601028,2.0,1
316.2820914849814,5840.020128881378,0.10599431301156141,2.0,1
261.1337306183486,3125.9524774739066,0.1079206024400101,2.0,1
244.81527340844278,5776.878962129517,0.13817060500320305,3.0,1
274.9313110164014,6862.993956580116,0.12197476308339407,3.0,1
334.49573889531035,3735.219274381914,0.1086617098847507,2.0,1
338.12500181504345,4142.779989342858,0.05035337691315112,3.0,1
320.52341680389173,6185.441484948395,0.0711986111416161,3.0,1
329.0038314739199,4298.220136800105,0.09631873199212829,3.0,1
320.64713148459833,4736.902088433004,0.10280117122829954,3.0,1
274.34073619108193,4149.936432777897,0.0660938882597823,3.0,1
317.27690178695764,1713.8137695944506,0.17235030026735265,3.0,1
332.0163810091073,4957.273923238952,0.14549182165760718,2.0,1
330.171653192543,3813.932000810239,0.11806354961177451,3.0,1
347.55653485898574,4356.407725819047,0.10216110583851234,3.0,1
328.33215388804257,7294.936333923767,0.09363373090296545,3.0,1
314.0579283016633,2737.7891639544478,0.07144244619933293,3.0,1
342.8060095326571,6535.948267991523,0.10232441555556589,2.0,1
298.9391496300376,4067.1225385920925,0.10773257620428253,2.0,1
264.7250139508913,3600.577636723552,0.06274718273555127,2.0,1
293.47732144224943,5561.940956616182,0.11002529251734693,2.0,1
270.20389420774205,4512.474333230622,0.09534222853525755,3.0,1

